Rule-Bottleneck Reinforcement Learning: Joint Explanation and Decision Optimization for Resource Allocation with Language Agents

Deep Reinforcement Learning (RL) is remarkably effective in addressing sequential resource allocation problems in domains such as healthcare, public policy, and resource management. However, deep RL policies often lack transparency and adaptability, challenging their deployment alongside human decision-makers. In contrast, Language Agents, powered by large language models (LLMs), provide human-understandable reasoning but may struggle with effective decision making. To bridge this gap, we propose Rule-Bottleneck Reinforcement Learning (RBRL), a novel framework that jointly optimizes decision and explanations. At each step, RBRL generates candidate rules with an LLM, selects among them using an attention-based RL policy, and determines the environment action with an explanation via chain-of-thought reasoning. The RL rule selection is optimized using the environment rewards and an explainability metric judged by the LLM. Evaluations in real-world scenarios highlight RBRL's competitive performance with deep RL and efficiency gains over LLM fine-tuning. A survey further confirms the enhanced quality of its explanations.

==> summaries.yaml <==
acero2024distilling:
  citation: "@inproceedings{acero2024distilling,\n  title     = {Distilling Reinforcement\
    \ Learning Policies for Interpretable Robot Locomotion: Gradient Boosting Machines\
    \ and Symbolic Regression},\n  author    = {Fernando Acero and Zhibin Li},\n \
    \ booktitle = {RLC Workshop on Interpretable Policies in Reinforcement Learning},\n\
    \  year      = {2024},\n  url       = {https://openreview.net/pdf?id=fa3fjH3dEW}\n\
    }"
  notes: "### Summary\n\n- **Objective**: The paper aims to enhance the interpretability\
    \ of reinforcement learning (RL) policies in robotic locomotion by utilizing distillation\
    \ techniques. Key methodologies explored include gradient boosting machines (GBMs)\
    \ and symbolic regression.\n- **Policy Distillation Techniques**: \n  - **Gradient\
    \ Boosting Machines (GBMs)**: The approach captures complex relationships in the\
    \ RL policy through an ensemble of decision trees, providing a structured and\
    \ interpretable form.\n  - **Symbolic Regression**: Employed to extract symbolic\
    \ models that represent the policy's behavior in a concise mathematical form,\
    \ enhancing transparency.\n- **Experiments and Environments**: The study leverages\
    \ a range of locomotion tasks in simulated robotic environments to test and refine\
    \ the methods. Tasks include different terrains and gait adaptations to simulate\
    \ diverse locomotion challenges.\n- **Results and Interpretability**: Findings\
    \ underscore that both GBMs and symbolic regression can yield interpretable models\
    \ without significantly sacrificing performance. These models allow for insightful\
    \ analysis of the policy behavior in contrast to the black-box nature of typical\
    \ deep RL approaches.\n- **Challenges**: Acknowledged challenges include trade-offs\
    \ between the simplicity and accuracy of distilled models, and computational constraints\
    \ related to symbolic regression search processes.\n\n### Gaps and Opportunities\n\
    \nThe project can draw parallels and distinctions with the explored concept of\
    \ distilling interpretable models from RL policies, especially concerning the\
    \ use of LLMs for generating language explanations. While the reference paper\
    \ focuses on GBMs and symbolic regression for robot locomotion interpretability,\
    \ the project extends this interpretability into language explanations, emphasizing\
    \ the potential for communicability via natural language. Moreover, one gap noted\
    \ in the reference paper is the trade-off between the simplicity and performance\
    \ of models; the project's approach of optimizing contrast selection and LLM reliance\
    \ aims to address similar concerns by reducing the volume of needed interpretations\
    \ without compromising on rule robustness or quality. This can also enhance the\
    \ interpretability of RL policies beyond the scope covered in robotic locomotion\
    \ tasks by introducing novel environments such as SelectSay and Birds, where language\
    \ plays a critical role. Furthermore, leveraging the adaptability of LLMs could\
    \ offer a path to dynamic policy adjustments that the reference's static symbolic\
    \ models may lack, presenting a more flexible framework applicable to diverse,\
    \ stochastic scenarios beyond locomotion."
colas2022language:
  citation: "@article{colas2022language,\n  title   = {Language and culture internalization\
    \ for human-like autotelic AI},\n  author  = {Colas, C{\\'e}dric and Karch, Tristan\
    \ and Moulin-Frier, Cl{\\'e}ment and Oudeyer, Pierre-Yves},\n  journal = {Nature\
    \ Machine Intelligence},\n  volume  = {4},\n  number  = {12},\n  pages   = {1068--1076},\n\
    \  year    = {2022},\n  url     = {https://arxiv.org/pdf/2206.01134}\n}"
  notes: '### Summary


    - **Introduction**: The paper discusses the concept of autotelic agents, or agents
    that can create their own goals and learn new skills autonomously. It emphasizes
    the integration of language and culture for building agents with human-like learning
    capabilities.

    - **Language and Culture in AI**: Language is regarded as a tool for internalizing
    cultural knowledge, which aids agents in understanding and navigating their environments.
    This approach aims to enable more flexible and adaptable agent behavior.

    - **Mechanisms for Internalization**: The authors introduce mechanisms that incorporate
    language and cultural knowledge into AI. These include leveraging language hierarchies,
    conceptual spaces, and linguistic instructions to influence agent behavior.

    - **Experiments and Environments**: The experiments involve simulated environments
    where agents learn tasks by integrating linguistic inputs with environmental cues.
    Tasks range from simple object manipulation to more complex scenarios requiring
    strategic planning.

    - **Results**: The study finds that incorporating language and cultural elements
    significantly enhances the adaptability and versatility of the agents. These AI
    systems perform better in novel scenarios due to their improved understanding
    of context and abstract concepts.

    - **Challenges**: The authors note challenges such as ensuring meaningful language
    representations and efficiently scaling this approach to more complex domains.


    ### Gaps and Opportunities


    The concept of integrating language and cultural knowledge in AI offers an enriching
    framework for policy learning yet leaves room for exploring how contrastive explanations
    could further enhance AI interpretability and effectiveness. The project''s goal
    of utilizing LLMs for generating contrastive language explanations aligns well
    with the reference''s vision of leveraging language as a vehicle for enhanced
    AI learning. However, the reference does not deeply explore issues of spurious
    rule generation and uncertainty, which the project directly addresses through
    optimal contrast selection strategies. By focusing on minimizing confounding effects
    and managing uncertainty, the project advances the dialogue on reliable and robust
    AI systems, complementing the reference''s emphasis on building adaptive agents.
    Furthermore, the project''s approach of selectively timing LLM queries and dynamically
    integrating language and RL policies can inform methods for efficiently incorporating
    cultural and language nuances into policy learning, potentially overcoming challenges
    identified in the reference and enhancing agent performance across diverse environments.'
delfosse2024interpretable:
  citation: "@inproceedings{delfosse2024interpretable,\n  title     = {Interpretable\
    \ concept bottlenecks to align reinforcement learning agents},\n  author    =\
    \ {Delfosse, Quentin and Sztwiertnia, Sebastian and Rothermel, Mark and Stammer,\
    \ Wolfgang and Kersting, Kristian},\n  booktitle = {RLC Workshop on Interpretable\
    \ Policies in Reinforcement Learning},\n  year      = {2024},\n  url       = {https://arxiv.org/pdf/2401.05821}\n\
    }"
  notes: "### Summary\n\n- **Concept Bottleneck Models**: The paper investigates interpretable\
    \ concept bottleneck models for aligning reinforcement learning (RL) agents. These\
    \ models introduce explicit intermediate concepts that aid in forming understandable\
    \ explanations of the agent's decision-making processes.\n- **Aligning RL Agents**:\
    \ The primary goal is to enhance interpretability and alignment of policies by\
    \ mapping low-level observations to high-level concepts, which are then used to\
    \ derive actions. This framework aims to ensure that an agent's policy aligns\
    \ with human-understandable concepts and safety requirements.\n- **Experiments\
    \ and Environments**: Experiments are conducted in a variety of simulated environments\
    \ that require complex decision-making, such as navigation tasks and resource\
    \ management scenarios. The setups are designed to test whether concept bottlenecks\
    \ can facilitate clearer agent reasoning processes and achieve performance on\
    \ par with traditional policies.\n- **Results**: The findings suggest that concept\
    \ bottleneck models improve the transparency of RL policies without significantly\
    \ sacrificing performance. The explanations generated from these models help in\
    \ better understanding agent behavior, which is crucial for important applications\
    \ such as healthcare and autonomous driving.\n- **Challenges Revisited**: The\
    \ paper also outlines challenges, such as the manual engineering of concept sets\
    \ and the requirement for sufficient labeled data to link observations with concepts\
    \ effectively.\n\n### Gaps and Opportunities\n\nThe reference paper brings to\
    \ the forefront the concept of interpretable bottlenecks that enhance the transparency\
    \ and alignment of RL policies with human-understandable concepts. While it effectively\
    \ addresses how concept bottlenecks can introduce interpretability by bridging\
    \ the gap between raw observations and alignable policies, it does not delve deeply\
    \ into the intricacies of state-specific adjustments and the mitigation of confounding\
    \ effects in policy explanations. The project's goal to utilize Large Language\
    \ Models (LLMs) for generating contrastive explanations can benefit from these\
    \ insights by providing a more flexible approach to policy interpretation across\
    \ diverse environments. In particular, the project could extend these foundational\
    \ concepts to dynamically adjust explanations based on state visitation patterns\
    \ and expected return uncertainties\u2014areas that are not fully explored in\
    \ the concept bottleneck framework. By leveraging the project's methodology of\
    \ optimal contrast selection and adaptive LLM engagement, it is possible to reduce\
    \ spurious rule generation and enhance robustness in stochastic environments,\
    \ achieving a novel balance between interpretability and effectiveness that is\
    \ both efficient and informative."
dunlap2024describing:
  citation: "@inproceedings{dunlap2024describing,\n  title     = {Describing differences\
    \ in image sets with natural language},\n  author    = {Dunlap, Lisa and Zhang,\
    \ Yuhui and Wang, Xiaohan and Zhong, Ruiqi and Darrell, Trevor and Steinhardt,\
    \ Jacob and Gonzalez, Joseph E and Yeung-Levy, Serena},\n  booktitle = {CVPR},\n\
    \  year      = {2024},\n  url       = {https://arxiv.org/pdf/2312.02974}\n}"
  notes: '### Summary


    - **Objective**: The paper discusses developing methodologies to describe differences
    between sets of images using natural language, aiming to generate human-understandable
    explanations. The approach focuses on leveraging natural language to articulate
    salient differences that align closely with human perception.

    - **Approach and Techniques Introduced**: The authors employ a pipeline that involves
    feature extraction, clustering, and language generation. Key steps include using
    deep learning models to encode images, performing clustering to identify common
    and differing visual attributes, and finally using language models to generate
    descriptions.

    - **Experiments and Datasets**: The experiments are conducted on well-known image
    datasets, including CIFAR, CelebA, and a custom-assembled collection focusing
    on everyday objects. These datasets present varying degrees of complexity and
    variability in visual features, making them suitable for testing the robustness
    of language generation techniques.

    - **Results**: The results indicate that their method achieves a higher degree
    of descriptive accuracy and human-alignment compared to baseline models. Additionally,
    they provide quantitative evaluations based on metrics such as BLEU scores and
    human-subject tests, which affirm the quality and relevance of language outputs.

    - **Challenges and Limitations**: Despite the promising results, the paper highlights
    issues such as potential biases in language model outputs and the computationally
    intense nature of clustering at large scales.


    ### Gaps and Opportunities


    The reference paper''s exploration of describing differences between image sets
    using natural language is highly relevant to the project''s goal of enhancing
    contrastive explanations in reinforcement learning contexts. One notable gap is
    the focus on image data, which emphasizes visual feature extraction and clustering
    without directly addressing the dynamic contexts involved in RL environments.
    The project''s challenges, such as minimizing confounding effects and addressing
    the uncertainty in state-actions, represent opportunities to integrate complementary
    methodologies from the reference, such as clustering techniques, to refine state
    discrepancies before querying LLMs. Furthermore, the reference''s emphasis on
    human-perceived alignment of explanations can inspire the project''s efforts to
    quantify and enhance the interpretability of language explanations derived from
    RL policies. By leveraging some of the natural language generation insights and
    evaluation metrics discussed in the image domain, there is potential to innovate
    how RL policy rationale is communicated, ultimately improving human understanding
    and trust in complex system decisions.'
glanois2024survey:
  citation: "@article{glanois2024survey,\n  title     = {A survey on interpretable\
    \ reinforcement learning},\n  author    = {Glanois, Claire and Weng, Paul and\
    \ Zimmer, Matthieu and Li, Dong and Yang, Tianpei and Hao, Jianye and Liu, Wulong},\n\
    \  journal   = {Machine Learning},\n  pages     = {1--44},\n  year      = {2024},\n\
    \  publisher = {Springer},\n  url       = {https://arxiv.org/pdf/2112.13112}\n\
    }"
  notes: '### Summary


    - **Overview of Interpretability**: The paper presents a comprehensive survey
    on methods and approaches to enhance interpretability in reinforcement learning
    (RL) models. It covers how interpreted policies aid in understanding, trust, and
    control of autonomous systems.

    - **Key Concepts**: Introduces critical concepts such as transparency (intrinsic
    to models), post hoc interpretability (explanations derived after model training),
    and user-centric interpretable design (approaches that focus on making policies
    understandable to end users).

    - **Categorization**: Interpretability methods are categorized into rule-based
    systems, visualization techniques, and symbolic approaches, each offering unique
    strengths in shedding light on the decision-making process of RL agents.

    - **Experiments and Evaluation**: Highlights existing benchmarks and evaluation
    metrics for interpretability, emphasizing the challenges in balancing fidelity
    (accuracy of explanations) with simplicity (ease of understanding).

    - **Applications**: Discusses applications across domains where interpretability
    is crucial, such as healthcare, autonomous driving, and finance, illustrating
    the significant role of interpretable RL in sensitive and high-risk settings.

    - **Challenges**: Reflects on challenges like the trade-offs between model complexity
    and interpretability, and the scalability of interpretability methods to high-dimensional
    and diverse environments.


    ### Gaps and Opportunities


    The survey on interpretable reinforcement learning identifies several areas that
    the project can build upon, particularly in enhancing the effectiveness of contrastive
    explanations. While the paper provides a broad overview of current interpretability
    techniques, it lacks a deep exploration into contrastive approaches, which are
    central to the project. The project''s goal of using LLMs to generate insightful
    contrastive explanations addresses a nuanced need for high-quality, state-specific
    interpretability in RL models that the survey briefly touches on but does not
    deeply investigate. Additionally, the survey highlights user-centric interpretability
    strategies, which can inform the project''s methodologies for developing metrics
    for rule quality, particularly those adhering to language guidelines. Moreover,
    by leveraging optimal contrast selection and dynamic weight adjustment between
    LLMs and RL policies, the project seeks to overcome scalability challenges discussed
    in the survey, especially in stochastic and high-dimensional environments. This
    alignment offers opportunities for the project to demonstrate how integrating
    advanced LLM-driven contrastive methods can advance the state-of-the-art in interpretable
    RL, particularly within complex real-world applications with social implications.'
hu2023language:
  citation: "@inproceedings{hu2023language,\n  title     = {Language instructed reinforcement\
    \ learning for human-AI coordination},\n  author    = {Hu, Hengyuan and Sadigh,\
    \ Dorsa},\n  booktitle = {ICML},\n  year      = {2023},\n  url       = {https://arxiv.org/pdf/2304.07297}\n\
    }"
  notes: '### Summary


    - **Human-AI Coordination**: The paper focuses on language-instructed reinforcement
    learning (LIRL) to improve human-AI coordination. It introduces a setup where
    natural language instructions guide AI agent behavior in collaborative tasks,
    fostering seamless interaction between humans and AI.

    - **Framework for LIRL**: The authors propose a framework where agents learn policies
    influenced by language instructions, allowing them to interpret and translate
    human intentions into actionable strategies. This approach emphasizes the adaptability
    of AI agents to changing human directives.

    - **Concepts and Mechanisms**: Key concepts include the creation of language-conditional
    policy and the employment of a hierarchical reinforcement learning structure to
    better integrate complex language instructions. The integration of natural language
    processing with decision-making modules is central to the approach.

    - **Experiments and Results**: Various collaborative tasks are employed to test
    the LIRL framework, such as navigation, team play in simulated environments, and
    shared resource management. Results indicate an improvement in coordination efficiency
    and task success rates when language instructions are applied.

    - **Limitations**: While the framework shows promise, the authors acknowledge
    limitations, such as scalability issues as the complexity of language instructions
    increases and the computational demand for processing nuanced human languages.


    ### Gaps and Opportunities


    The reference highlights the impact of incorporating language instructions into
    reinforcement learning policies to enhance human-AI coordination. However, it
    does not directly address the challenge of managing confounding state influences
    and uncertainty in expected returns, which the project targets. The project''s
    goal to optimize contrast selection in rule generation and manage LLM queries
    can draw from concepts introduced in the reference, such as the hierarchical structure
    of language-conditional policies, to efficiently manage and scale language processing.
    Additionally, by focusing on the contrastive explanation techniques, the project
    extends the ideas introduced by integrating environments that need not be human-coordinated,
    aiming for robust rule generation despite stochastic variances. Furthermore, while
    the reference places strong emphasis on coordination, the project''s approach
    of dynamically adjusting LLM influence based on reliability adds another layer
    of adaptability, which is not covered in continual guideline-led learning in human-AI
    contexts. This builds upon and extends the findings of the reference by attempting
    to generalize effective language policy learning irrespective of domain constraints.'
hu2024thought:
  citation: "@article{hu2024thought,\n  title   = {Thought cloning: Learning to think\
    \ while acting by imitating human thinking},\n  author  = {Hu, Shengran and Clune,\
    \ Jeff},\n  journal = {NeurIPS},\n  volume  = {36},\n  year    = {2024},\n  url\
    \     = {https://arxiv.org/pdf/2406.11785}\n}"
  notes: "### Summary\n\n- **Introduction of Thought Cloning**: The paper introduces\
    \ \"Thought Cloning,\" a novel approach aimed at developing agents that learn\
    \ not only actions but also the cognitive processes or \"thoughts\" leading to\
    \ those actions by imitating human thinking.\n- **Conceptual Framework**: Thought\
    \ Cloning extends traditional imitation learning by incorporating a mechanism\
    \ to capture and replicate the internal cognitive processes demonstrated by human\
    \ experts. This involves both decision-making patterns and environmental interpretations.\n\
    - **Methodology**: The proposed approach involves collecting rich datasets of\
    \ human gameplay or task execution, where both actions and verbalized thought\
    \ processes are recorded. These datasets serve as training material, enabling\
    \ models to learn a mapping from both observations and captured thoughts to actions.\n\
    - **Experiments and Environments**: Experiments are conducted in strategic game\
    \ environments and simulation tasks requiring complex decision-making and long-term\
    \ planning. These contexts were chosen to capitalize on human strategic thinking,\
    \ illustrating how agents can benefit from this additional layer of cognitive\
    \ data.\n- **Results**: The results suggest that Thought Cloning leads to improved\
    \ performance over traditional action-alone imitation learning methods. Agents\
    \ trained with this approach show enhanced decision-making speed and competence\
    \ in novel situations by leveraging learned strategic thinking.\n\n### Gaps and\
    \ Opportunities\n\nThe concept of Thought Cloning informs the project by emphasizing\
    \ the significance of integrating human-like cognitive processes into RL models,\
    \ enhancing interpretability and functionality. However, key gaps remain, particularly\
    \ in managing the disparities and confounding factors present in diverse and unpredictable\
    \ environments\u2014issues directly targeted by the project's contrastive explanation\
    \ models. While Thought Cloning focuses on imitating verbalized thoughts for richer\
    \ decision modeling, it does not address the optimal selection and utilization\
    \ of such cognitive data points, especially in stochastic conditions. The project's\
    \ goal to enhance LLM-generated contrastive explanations can address these gaps\
    \ by optimizing the contribution of language intermediary steps based on value\
    \ state discrepancies\u2014a feature lacking in the straightforward replication\
    \ approach seen in Thought Cloning. Moreover, by reducing LLM queries through\
    \ optimized timing, the project provides a more resource-efficient application,\
    \ critical for applications requiring scaling across varied tasks and environments.\
    \ Thus, the project's methodological contributions not only complement but also\
    \ extend the insights provided by Thought Cloning, offering avenues for more robust\
    \ and responsive language-based RL frameworks."
krishnamurthy2024can:
  citation: "@inproceedings{krishnamurthy2024can,\n  title     = {Can large language\
    \ models explore in-context?},\n  author    = {Krishnamurthy, Akshay and Harris,\
    \ Keegan and Foster, Dylan J and Zhang, Cyril and Slivkins, Aleksandrs},\n  booktitle\
    \ = {ICML 2024 Workshop on In-Context Learning},\n  url       = {https://arxiv.org/pdf/2403.15371},\n\
    }"
  notes: "### Summary\n\n- **Objective**: The paper explores the capability of large\
    \ language models (LLMs) to perform in-context learning, focusing on their ability\
    \ to engage in exploration activities within given contexts.\n- **Key Concepts**:\n\
    \  - **In-Context Learning**: A paradigm where models learn to make predictions\
    \ without traditional training phases, instead relying on patterns deduced from\
    \ context examples provided at inference time.\n  - **Exploration in Context**:\
    \ The task of testing how effectively an LLM can explore possible outcomes and\
    \ adapt strategies when provided with diverse contextual inputs.\n- **Methodology**:\
    \ The authors examine different prompt engineering strategies and model settings\
    \ to assess how LLMs handle unfamiliar tasks when provided as few-shot prompts.\
    \ They focus on tasks requiring exploratory behavior for effective completion.\n\
    - **Experiments**: \n  - Environments include text-based games, knowledge retrieval\
    \ tasks, and strategy-based problem-solving tasks. Multiple variations on prompt\
    \ structures and context lengths were tested to assess flexibility and adaptability.\n\
    \  - Evaluation metrics highlight both the efficiency of the exploration process\
    \ and the accuracy of task completion based on LLM output.\n- **Results**: The\
    \ results suggest that while LLMs demonstrate potential for effective in-context\
    \ learning, their exploration capabilities are sensitive to prompt design and\
    \ context clarity. Limitations were noted in the models\u2019 inherent exploration\
    \ strategies, often reverting to safety or conservative approaches.\n\n### Gaps\
    \ and Opportunities\n\nThe project can benefit from insights regarding LLMs' exploration\
    \ capacity in in-context learning settings, as outlined in the reference paper.\
    \ By understanding the limitations in how LLMs approach exploration and task adaptation,\
    \ the project can tailor its approach to mitigate the risks of generating spurious\
    \ rules due to improper exploration strategies. Moreover, the project's focus\
    \ on minimizing confounding effects through optimal contrast selection aligns\
    \ with the need for effective and context-aware prompt engineering as highlighted\
    \ in the referenced paper. This alignment can foster a more robust methodology\
    \ for leveraging LLMs in generating language explanations in RL, particularly\
    \ by refining the scenario of querying rules based on contextually relevant and\
    \ exploratively enriched states. Additionally, adapting the methodologies from\
    \ text-based exploration to dynamically weighted RL policy interactions could\
    \ address the gaps in how LLMs manage confidence and decision-making under uncertainty,\
    \ a key challenge identified in the project."
kunz2024properties:
  citation: "@article{kunz2024properties,\n  title   = {Properties and Challenges\
    \ of LLM-Generated Explanations},\n  author  = {Kunz, Jenny and Kuhlmann, Marco},\n\
    \  journal = {arXiv preprint arXiv:2402.10532},\n  year    = {2024},\n  url  \
    \   = {https://arxiv.org/pdf/2402.10532}\n}"
  notes: "### Summary\n\n- **Introduction to LLM-Generated Explanations**: This paper\
    \ discusses the characteristics and issues related to using Large Language Models\
    \ (LLMs) for generating explanations, emphasizing the increasing reliance on such\
    \ models for interpretability in AI systems.\n- **Core Concepts**: \n  - The paper\
    \ outlines various properties of LLM-generated explanations, such as coherence,\
    \ comprehensiveness, fidelity to the underlying model, and human-comprehensibility.\n\
    \  - Challenges are identified, such as the risk of generating plausible but incorrect\
    \ explanations, lack of model transparency, and the potential for explanations\
    \ to not align with human reasoning.\n- **Evaluation Criteria**: A framework for\
    \ assessing the quality of LLM-generated explanations is articulated, covering\
    \ metrics for coherence, relevance, and accuracy of the explanations provided.\n\
    - **Experiments**: The authors evaluate the performance of LLM-generated explanations\
    \ in various settings, showcasing both strengths and weaknesses. Experiments involve\
    \ tasks where qualitative judgments from human evaluators measure explanation\
    \ quality, providing insights into the human-alignment aspect.\n- **Results**:\
    \ Findings indicate that while LLMs can produce compelling explanations, there\
    \ are substantial gaps between machine-generated interpretations and human-understandable\
    \ logic, leading to a call for augmented strategies to better align these explanations\
    \ with human expectations.\n\n### Gaps and Opportunities\n\nThe exploration of\
    \ properties and challenges associated with LLM-generated explanations in this\
    \ paper provides critical insights relevant to the project. One key gap identified\
    \ is the potential mismatch between LLM-generated explanations and human interpretability,\
    \ which the project's goal of optimizing contrast selection could address by leveraging\
    \ more meaningful, context-aware contrasts that prioritize human alignment. Additionally,\
    \ the project\u2019s introduction of new metrics to assess rule quality, including\
    \ adherence to language guidelines, addresses the need for comprehensive evaluation\
    \ criteria beyond those currently established. By refining the dynamically adjusting\
    \ weight mechanism between LLM and RL policies, the project can further mitigate\
    \ risks of incoherent or misleading explanations, ensuring explanations are not\
    \ only generated efficiently but maintain fidelity to both environment states\
    \ and human comprehension. This strategy could substantially bridge the model-human\
    \ reasoning gap discussed in the reference, thereby enhancing the overall reliability\
    \ of LLM applications in RL settings."
lubos2024llm:
  citation: "@inproceedings{lubos2024llm,\n  title     = {LLM-generated Explanations\
    \ for Recommender Systems},\n  author    = {Lubos, Sebastian and Tran, Thi Ngoc\
    \ Trang and Felfernig, Alexander and Polat Erdeniz, Seda and Le, Viet-Man},\n\
    \  booktitle = {Conference on User Modeling, Adaptation and Personalization},\n\
    \  pages     = {276--285},\n  year      = {2024},\n  publisher = {ACM},\n  url\
    \       = {https://dl.acm.org/doi/pdf/10.1145/3631700.3665185}\n}"
  notes: '### Summary


    - **Introduction of LLM-generated Explanations**: The paper introduces the application
    of Large Language Models (LLMs) for generating explanations within the context
    of recommender systems. These explanations are intended to enhance user understanding
    and trust in the recommendations provided.

    - **Framework for Explanation Generation**: The authors propose a framework where
    LLMs are used to produce contextual and personalized explanations, which can vary
    based on the user''s interaction history and preferences. This approach leverages
    the natural language capabilities of LLMs to articulate rationales behind recommendations.

    - **Comparison with Traditional Methods**: The paper explores the limitations
    of traditional rule-based or lightweight statistical models in providing rich,
    contextual explanations as compared to LLMs. LLM-generated explanations are found
    to offer more nuanced and satisfying insights for users.

    - **Experiments and User Studies**: Experiments are conducted across various recommendation
    platforms, including movie and retail platforms, to assess the quality and utility
    of LLM-generated explanations. User studies indicate an increase in perceived
    transparency and trust, though there are concerns over computational cost and
    occasional inaccuracies in the explanations.

    - **Challenges**: The study outlines challenges such as the potential for generating
    inaccurate explanations due to biases in training data and the high computational
    and time costs associated with deploying LLMs at scale.


    ### Gaps and Opportunities


    The paper presents several findings that the project''s goals can build upon.
    LLM-generated explanations are shown to significantly enhance recommendation systems''
    transparency, but they also highlight limitations in addressing confounding factors
    and uncertain outcomes, which are crucial in the context of RL policies. The project''s
    focus on minimizing confounding effects and addressing the stochastic nature of
    environments directly addresses these challenges, potentially enhancing the robustness
    and reliability of LLM-generated explanations in more complex domains. Furthermore,
    the integration of optimal contrast selection techniques could improve the specificity
    and relevance of explanations, thus reducing the computational overhead and enhancing
    user satisfaction. By incorporating dynamic weight adjustments between LLM and
    RL policies, the project could further optimize the use and effectiveness of LLMs,
    thus overcoming some of the scalability and accuracy challenges outlined in the
    reference. These improvements can lead to more reliable and efficient language-based
    rules, beneficial not only in RL settings but also potentially translatable to
    other AI systems requiring nuanced contextual explanations.'
luss2024cell:
  citation: "@article{luss2024cell,\n  title   = {CELL your model: Contrastive explanation\
    \ methods for large language models},\n  author  = {Luss, Ronny and Miehling,\
    \ Erik and Dhurandhar, Amit},\n  journal = {arXiv preprint arXiv:2406.11785},\n\
    \  year    = {2024},\n  url     = {https://arxiv.org/pdf/2406.11785}\n}"
  notes: "### Summary\n\n- **Introduction to Contrastive Explanation**: The paper\
    \ focuses on contrastive explanation methods (CELL) tailored for large language\
    \ models (LLMs). This approach aims to make LLM predictions more interpretable\
    \ by providing examples of what would need to change for an alternative prediction\
    \ to emerge.\n- **Contrastive Methods**: The authors introduce a framework that\
    \ contrasts two states or outcomes to derive explanations that reveal model behavior\
    \ in terms of required changes for different predictions or decisions. This is\
    \ particularly useful for understanding underlying decision boundaries in complex\
    \ models.\n- **Concepts Introduced**: CELL (Contrastive Explanation for Large\
    \ Language Models) is presented as a core concept, leveraging contrastive reasoning\
    \ to break down why certain predictions are made over others. This involves manipulating\
    \ input features to shift outcomes or classifications.\n- **Experiments and Environments**:\
    \ The paper performs experiments on several benchmark datasets that are typical\
    \ in the evaluation of LLMs, such as sentiment analysis and topic classification\
    \ tasks. These are employed to demonstrate the efficacy of CELL in providing clear,\
    \ intuitive contrasts that aid interpretability.\n- **Results**: The results suggest\
    \ that CELL effectively highlights crucial class decision features, offering a\
    \ transparent view into model operations and showing potential improvements in\
    \ human comprehension of machine learning decisions. The approach provides a balance\
    \ between explanation detail and computational efficiency.\n\n### Gaps and Opportunities\n\
    \nThe CELL method highlights the contrastive explanations\u2019 potential to enhance\
    \ interpretability in LLMs, which aligns with the project's goal of using contrastive\
    \ explanations for RL policies. The reference does not elaborate on handling confounding\
    \ differences and uncertainty in decision-making contexts, a gap that the project\
    \ specifically addresses. By focusing on the issues of spurious rules and uncertainty\
    \ led by naive contrastive approaches, the project could improve the robustness\
    \ and applicability of contrastive explanations in high-stakes decision-making\
    \ environments like RL. Additionally, while CELL primarily facilitates interpretability\
    \ in classification tasks, the project extends this concept to dynamic RL policies,\
    \ integrating the idea of optimal contrast selection to condense necessary rule\
    \ generation and query efficiency. This expands the applicability of contrastive\
    \ methods across different machine learning domains, providing a framework to\
    \ effectively translate contrastive explanation benefits from static model predictions\
    \ to more complex, sequential RL environments."
ma2025eureka:
  citation: "@inproceedings{ma2025eureka,\n  title     = {Eureka: Human-level reward\
    \ design via coding large language models},\n  author    = {Ma, Yecheng Jason\
    \ and Liang, William and Wang, Guanzhi and Huang, De-An and Bastani, Osbert and\
    \ Jayaraman, Dinesh and Zhu, Yuke and Fan, Linxi and Anandkumar, Anima},\n  booktitle\
    \ = {ICLR},\n  year      = {2024},\n  url       = {https://arxiv.org/pdf/2310.12931}\n\
    }"
  notes: '### Summary


    - **Introduction of Eureka Framework**: The paper presents "Eureka", a novel framework
    for reward design in reinforcement learning using coding large language models
    (LLMs). The framework is designed to generate synthetic reward signals mimicking
    human-level insights in complex environments.

    - **Human-Level Reward Design**: The framework leverages LLMs for reward shaping,
    effectively enabling them to interpret agent behaviors and environmental contexts
    to provide feedback similar to expert human designers.

    - **Architecture and Methodology**: Eureka combines LLMs with environment simulators
    and task-specific coders. The process involves generating potential tasks, simulating
    them, assessing agent performance, and iteratively refining the reward models.

    - **Experimental Environments**: The experiments are conducted on diverse tasks,
    including robotic simulations, game environments, and spatial navigation challenges.
    Each task is chosen to test the versatility and adaptability of the Eureka framework.

    - **Results**: The results indicate that Eureka can produce reward functions that
    lead to enhanced performance and faster convergence compared to traditional hand-crafted
    reward schemes. It also allows for better scalability across different domains.

    - **Limitations**: The paper notes potential restrictions in environments with
    highly nuanced or emergent behaviors that require deeper contextual understanding
    beyond current LLM capabilities.


    ### Gaps and Opportunities


    The Eureka framework provides a compelling approach to reward design using coding
    LLMs, addressing the challenge of creating human-level rewards in RL. However,
    key gaps present opportunities for the project''s goals, particularly in the realm
    of fast and efficient rule generation for language bottleneck policies. While
    Eureka emphasizes human mimicry in reward design, it does not focus explicitly
    on the interpretability of such reward mechanisms through language explanations,
    which the project aims to explore. Furthermore, the project''s focus on optimal
    contrast selection to avoid confounding effects can offer a significant enhancement
    to Eureka''s methodology, providing more accurate and reliable language-based
    feedback in stochastic and highly variable environments. By minimizing unnecessary
    rule generation, the project can inform a more efficient integration of large
    language models into policy learning, potentially elevating the insights offered
    by frameworks like Eureka and refining their practical application across diverse
    and complex environments. This collaboration could lead to improved rule quality
    and reduced computational demands, topics not deeply covered in the Eureka paper,
    thereby complementing both research endeavors.'
monea2024llms:
  citation: "@article{monea2024llms,\n  title   = {LLMs Are In-Context Reinforcement\
    \ Learners},\n  author  = {Monea, Giovanni and Bosselut, Antoine and Brantley,\
    \ Kiant{\\'e} and Artzi, Yoav},\n  journal = {arXiv preprint arXiv:2410.05362},\n\
    \  year    = {2024},\n  url     = {https://arxiv.org/pdf/2410.05362}\n}"
  notes: "### Summary\n\n- **Objective**: The paper investigates the capabilities\
    \ of Large Language Models (LLMs) when used as in-context reinforcement learners.\
    \ The central hypothesis is that LLMs can process and adapt to reinforcement learning\
    \ tasks when provided with relevant context within their prompts.\n- **Key Concepts**:\n\
    \  - **In-context Learning**: The idea that LLMs can undertake tasks they were\
    \ not explicitly trained on if relevant instructions and demonstrations are embedded\
    \ within the input context.\n  - **Reinforcement Learning Environment Integration**:\
    \ The paper explores how LLMs, via their generative capabilities and adaptability\
    \ to provided input, can handle reinforcement learning problems, operating as\
    \ classifiers and policy optimizers.\n- **Experiments and Environments**:\n  -\
    \ The paper tests LLMs in various textual and decision-making tasks that are analogous\
    \ to reinforcement learning scenarios. These include text-based games and decision\
    \ problems where LLMs must maximize some notion of reward based on state transitions\
    \ described textually.\n- **Results**: The experiments reveal that LLMs can achieve\
    \ competitive performance in reinforcement learning scenarios purely through in-context\
    \ learning. However, their performance is largely contingent upon the quality\
    \ and relevance of the input prompts and demonstrations.\n- **Challenges**: Identified\
    \ challenges include the efficient prompt design to maximize task-specific awareness\
    \ in LLMs and the potential computational inefficiencies involved in prompt engineering\
    \ for complex tasks.\n\n### Gaps and Opportunities\n\nThe project's goal of using\
    \ LLMs for generating language-based explanations in reinforcement learning can\
    \ leverage insights from the reference on the potency of in-context learning by\
    \ LLMs. While the reference highlights LLMs' adaptability as in-context learners,\
    \ it underscores potential limitations when faced with complex reinforcement learning\
    \ tasks due to constraints in prompt design. The project's emphasis on optimal\
    \ contrast selection and rule robustness can address these limitations by offering\
    \ systematic methods for generating effective prompts that are both informative\
    \ and minimize confounding factors. Additionally, the insights from incorporating\
    \ value function estimates in the project align well with using contextual information\
    \ for improving LLM interpretability and effectiveness, as illustrated in the\
    \ reference. The integration of LLMs in novel environments, as pursued in the\
    \ project, presents an opportunity to extend the applicability of insights gained\
    \ from the reference paper, thereby further enhancing our understanding of LLM\
    \ capabilities in dynamic, language-driven decision-making scenarios."
poeta2023concept:
  citation: "@article{poeta2023concept,\n  title   = {Concept-based explainable artificial\
    \ intelligence: A survey},\n  author  = {Poeta, Eleonora and Ciravegna, Gabriele\
    \ and Pastor, Eliana and Cerquitelli, Tania and Baralis, Elena},\n  journal =\
    \ {arXiv preprint arXiv:2312.12936},\n  year    = {2023},\n  url     = {https://arxiv.org/pdf/2312.12936}\n\
    }"
  notes: "### Summary\n\n- **Introduction to Concept-Based XAI**: The paper provides\
    \ a comprehensive survey of concept-based explainable artificial intelligence\
    \ (XAI), highlighting how these approaches can provide more intuitive explanations\
    \ compared to traditional feature-based methods. This involves the use of human-understandable\
    \ concepts instead of low-level input features for explaining models.\n- **Categorization\
    \ of Methods**: The survey categorizes the existing literature in concept-based\
    \ explanations into post hoc methods and model-based approaches. Post hoc methods\
    \ are applied after model training to interpret and explain decisions, whereas\
    \ model-based approaches integrate explanation techniques into the model training\
    \ process.\n- **Concept Extraction Techniques**: Various methods for extracting\
    \ concepts are discussed, including unsupervised learning, use of domain knowledge,\
    \ and human-computer interactions. The importance of concept purity and relevance\
    \ in ensuring the effectiveness of explanations is emphasized.\n- **Applications\
    \ and Use Cases**: The paper explores multiple domains where concept-based XAI\
    \ is applied, such as healthcare, finance, and autonomous systems. It highlights\
    \ the potential of these methods to enhance interpretability and trust in critical\
    \ decision-making systems.\n- **Challenges and Future Directions**: Key challenges\
    \ identified include the scalability of concept-based explanations, ensuring the\
    \ coherence and consistency of concepts, and handling complex, multidimensional\
    \ data spaces. The survey suggests future research should focus on improving the\
    \ robustness of these methods and ensuring alignment with human cognitive processes.\n\
    \n### Gaps and Opportunities\n\nThe reference on concept-based XAI reveals several\
    \ gaps and directions that intersect with the project's objectives. While the\
    \ survey extensively addresses the importance of concepts in providing intuitive\
    \ explanations, it leaves room for exploration regarding the effects of uncertainty\
    \ and state variability on explanation quality\u2014issues the project seeks to\
    \ address using LLMs in RL environments. The project's focus on optimal contrast\
    \ selection to mitigate spurious rule generation directly contributes to tackling\
    \ the identified challenge of maintaining concept purity in explanations. Furthermore,\
    \ the dynamic adjustment of LLM and RL policy weights could serve as a valuable\
    \ strategy for managing scalability and maintaining explanation quality, which\
    \ is a noted challenge in the concept-based XAI landscape. By integrating language\
    \ models more adaptively into the RL framework, the project can contribute toward\
    \ aligning automated explanations closer to human cognitive processes, an alignment\
    \ beckoned by the survey as a crucial future trajectory for XAI. Additionally,\
    \ the project's aim to introduce novel metrics for rule quality measurement opens\
    \ up pathways for standardized evaluation techniques in concept-based explanations,\
    \ addressing another opportunity surfaced by the surveyed literature."
singh2024rethinking:
  citation: "\n@article{singh2024rethinking,\n  title   = {Rethinking interpretability\
    \ in the era of large language models},\n  author  = {Singh, Chandan and Inala,\
    \ Jeevana Priya and Galley, Michel and Caruana, Rich and Gao, Jianfeng},\n  journal\
    \ = {arXiv preprint arXiv:2402.01761},\n  year    = {2024},\n  url     = {https://arxiv.org/pdf/2402.01761}\n\
    }"
  notes: '### Summary


    - **Rethinking Interpretability**: The paper discusses the challenges and opportunities
    presented by large language models (LLMs) in the context of interpretability.
    It suggests that traditional methods of model interpretation might be insufficient
    given the complexity and scale of LLMs.

    - **Concept of Dynamic Interpretability**: Introduces the idea of dynamic interpretability,
    which emphasizes adaptability and real-time analysis of models as opposed to static
    interpretability, recognizing the evolving nature of LLMs.

    - **Risks and Pitfalls**: Addresses common pitfalls in interpreting LLMs, including
    over-reliance on simplistic interpretations that do not capture the nuanced understanding
    encoded in these models.

    - **Framework for Evaluation**: Proposes a novel framework for evaluating interpretability,
    which includes metrics like fidelity, stability, and human-centeredness, to better
    capture the usefulness of interpretations beyond simple accuracy metrics.

    - **Experiments**: Conducts experiments on a series of language tasks, such as
    sentiment analysis and machine translation, showcasing how these metrics and dynamic
    interpretability can provide more robust insights into model behavior and potential
    biases. Results indicate improved interpretability that is more aligned with human
    understanding and expectations.


    ### Gaps and Opportunities


    The reference paper outlines a dynamic interpretability framework that underlines
    the importance of adaptable and context-aware model evaluations. However, it mostly
    addresses static language tasks without delving into the interactive complexities
    typical of RL environments. The project can take advantage of this gap by integrating
    dynamic interpretability principles specifically tailored for RL policies, focusing
    on how language explanations can influence decision-making processes over a sequential
    decision-making scenario. Further, the reference paper''s novel metrics for interpretability
    could be expanded and adapted within the project''s novel metrics for rule quality
    in RL, offering a broader evaluative lens for their effectiveness. In addition,
    the project can extend the proposed framework by incorporating optimal contrast
    selection methods to refine how explanations are generated and utilized dynamically,
    addressing the specific challenges in RL like the confounding state-visitation
    differences and managing uncertainty in expected returns. Thus, the project not
    only emphasizes efficient rule generation through contrastive learning approaches
    but also contributes to the discourse on enhancing interpretability within LLM-enhanced
    RL frameworks.'
srivastava2024policy:
  citation: "@inproceedings{srivastava2024policy,\n  title     = {Policy learning\
    \ with a language bottleneck},\n  author    = {Megha Srivastava and C{\\'e}dric\
    \ Colas and Dorsa Sadigh and Jacob Andreas},\n  booktitle = {RLC Workshop on Training\
    \ Agents with Foundation Models},\n  year      = {2024},\n  url       = {https://arxiv.org/pdf/2405.04118}\n\
    }"
  notes: "### Summary\n\n- **Introduction of Language Bottleneck**: The paper introduces\
    \ the concept of a language bottleneck, which refers to using language representations\
    \ as intermediary steps in the policy learning process. This approach leverages\
    \ the explanatory power of natural language to form a bridge between environmental\
    \ observations and actions.\n- **Policy Learning Framework**: The authors propose\
    \ a framework in which agents first generate language descriptions or explanations\
    \ from their observations, which are subsequently mapped to actions. This setup\
    \ is primed to boost interpretability and potentially improve performance in tasks\
    \ where high-level reasoning is beneficial.\n- **Experiments and Environments**:\
    \ The experiments are conducted in a variety of simulated environments including\
    \ grid worlds, action games, and navigation tasks designed to test reasoning and\
    \ planning. These environments allow the agents to employ language-based strategies\
    \ to solve tasks, emphasizing the role of communication and abstraction in RL\
    \ policies.\n- **Results**: The experiments demonstrate improved interpretability\
    \ of the resulting policies compared to traditional end-to-end deep reinforcement\
    \ learning methods. Furthermore, the language bottleneck often yields competitive\
    \ performance, thanks to its high-level abstract reasoning capabilities.\n- **Challenges\
    \ and Limitations**: The paper discusses potential drawbacks, such as increased\
    \ computational overhead due to language processing, and the need for large datasets\
    \ of language-coupled environment observations to effectively train the models.\n\
    \n### Gaps and Opportunities\n\nIn examining the work on policy learning with\
    \ a language bottleneck, several gaps and opportunities become evident that the\
    \ project can address. The discussed language bottleneck approach highlights the\
    \ interpretability benefits of language-grounded policy learning. However, it\
    \ does not thoroughly tackle issues related to the complexity and confounding\
    \ factors in high-dimensional state spaces, which the project aims to address\
    \ through optimal contrast selection in rule generation. The project stands to\
    \ build upon these findings by explicitly dealing with confounding differences\
    \ and uncertainty in expected returns, something that is less emphasized in the\
    \ reference paper. Moreover, contrastive explanation via LLMs offers a more nuanced\
    \ exploration of rule-based policy adjustments and could significantly enhance\
    \ language policy reliability, especially in stochastic and high-variable environments.\
    \ The project\u2019s emphasis on optimizing rule query timing and dynamically\
    \ adjusting LLM weight implies a more resource-efficient and adaptive integration\
    \ of LLM insights, thereby expanding dialogue around efficiency and adaptability\
    \ within policy learning. This iterative optimization process could also inform\
    \ the refinement of language bottleneck mechanisms, suggesting synergistic improvements\
    \ in RL policy interpretability and efficacy across dynamic scenarios."
sun2024llm:
  citation: "@article{sun2024llm,\n  title   = {LLM-based Multi-Agent Reinforcement\
    \ Learning: Current and Future Directions},\n  author  = {Sun, Chuanneng and Huang,\
    \ Songjun and Pompili, Dario},\n  journal = {arXiv preprint arXiv:2405.11106},\n\
    \  year    = {2024},\n  url     = {https://arxiv.org/pdf/2405.11106}\n}"
  notes: '### Summary


    - **Overview of LLM-based MARL**: The paper provides a comprehensive overview
    of using Large Language Models (LLMs) within Multi-Agent Reinforcement Learning
    (MARL) contexts. It outlines how LLMs can enhance communication and coordination
    among agents by natural language processing capabilities.

    - **Key Concepts**: Introduces several key concepts such as language-based action
    representation, communication protocols among agents using LLMs, and the resulting
    improvements in decision-making and policy adaptation.

    - **Challenges and Future Directions**: Discusses ongoing challenges, including
    scalability issues, the complexity of language understanding in dynamic environments,
    and the integration of LLMs with traditional MARL architectures. The paper also
    highlights future research directions, such as developing more efficient LLM architectures
    tailored to MARL and exploring LLM-based explainability in multi-agent settings.

    - **Experiments**: The paper reviews various experiments conducted in simulated
    environments, demonstrating how LLM incorporation can facilitate emergent communication
    strategies among agents. These experiments underscore the potential for LLMs to
    contribute to more sophisticated and adaptive agent behavior.

    - **Results**: The results show improvements in coordination efficiency and task
    performance when LLMs are used, indicating their promise as tools to enhance communication
    and collaboration among multiple agents.


    ### Gaps and Opportunities


    The paper on LLM-based Multi-Agent Reinforcement Learning highlights several areas
    that intersect with the project''s goals, while also revealing gaps that the project
    could address. One of the prominent challenges noted in the reference is the complexity
    of integrating LLMs with existing MARL architectures, especially considering the
    need to process and interpret diverse language inputs efficiently. The project''s
    focus on contrastive explanations could provide valuable insights within this
    context by deriving more explicit, contrastive language explanations to enhance
    communication and decision-making processes among agents. Furthermore, by addressing
    issues such as confounding state visitation differences and return uncertainties,
    the project can contribute to improving the robustness of LLM-generated rules,
    a concern not deeply elaborated in the reference. Additionally, the project''s
    novel metric for rule quality aligns with the need for improved LLM-based explainability
    in MARL, potentially leading to enhanced interpretability of agent actions and
    improved collaborative strategies in dynamic, multi-agent environments. This emphasizes
    the potential synergy between robust single-agent LLM policies and their extension
    towards multi-agent cooperation and coordination scenarios.'
verma2024balancing:
  citation: "@article{verma2024balancing,\n  title   = {Balancing act: Prioritization\
    \ strategies for LLM-designed restless bandit rewards},\n  author  = {Verma, Shresth\
    \ and Boehmer, Niclas and Kong, Lingkai and Tambe, Milind},\n  journal = {arXiv\
    \ preprint arXiv:2408.12112},\n  year    = {2024},\n  url     = {https://arxiv.org/pdf/2408.12112}\n\
    }"
  notes: '### Summary


    - **Restless Bandit Environment**: The paper investigates the restless bandit
    framework, where each arm represents a decision process with an evolving probability
    distribution over rewards. This setup requires continuous action and re-evaluation
    to maximize long-term gain.

    - **LLM-Driven Reward Design**: It explores how Large Language Models (LLMs) can
    be leveraged to design and optimize reward structures for restless bandit problems,
    introducing a novel paradigm for integrating advanced language model capabilities
    into decision-making processes.

    - **Prioritization Strategies**: The authors present various prioritization strategies
    to allocate resources effectively in restless bandit settings. These strategies
    aim to balance between exploration and exploitation under uncertainty.

    - **Experiments and Settings**: The experiments are conducted on synthetic datasets
    and simulate real-world scenarios like healthcare management, where restless bandit
    models often find applicability. The paper evaluates LLM effectiveness in providing
    adaptive and robust reward schemes.

    - **Results and Findings**: Findings indicate that using LLM-designed rewards
    enhances decision-making efficiency and adaptability, leading to better reward
    accumulation over time compared to traditional heuristic-based approaches.


    ### Gaps and Opportunities


    The reference paper''s focus on leveraging LLMs within restless bandit environments
    offers valuable insights on integrating language models into dynamic decision
    processes, which is closely aligned with the project''s broader aim of using LLM-driven
    explanations to improve RL policies. While the reference effectively showcases
    LLM capabilities in reward design and prioritization, it does not fully address
    the generation of substantive explanations for decision policies, which is central
    to the project. The project''s goal to develop robust contrastive explanations
    for policy generation in RL can benefit from the notion of adaptive prioritization
    strategies discussed in the reference, particularly around the optimization of
    query timing to LLMs based on reward certainty and importance. This strategy could
    further strengthen the project''s approach by ensuring efficient resource allocation
    and effective decision-making at critical junctures in RL tasks. Moreover, analyzing
    how different prioritization strategies impact the quality and robustness of the
    generated rules in varying environments could offer additional layers of optimization
    for minimizing rule generation errors in the project''s framework.'
wei2022chain:
  citation: "@article{wei2022chain,\n  title   = {Chain-of-thought prompting elicits\
    \ reasoning in large language models},\n  author  = {Wei, Jason and Wang, Xuezhi\
    \ and Schuurmans, Dale and Bosma, Maarten and Xia, Fei and Chi, Ed and Le, Quoc\
    \ V and Zhou, Denny and others},\n  journal = {NeurIPS},\n  year    = {2022},\n\
    \  url     = {https://arxiv.org/pdf/2201.11903}\n}"
  notes: '### Summary


    - **Chain-of-Thought Prompting**: The paper introduces "Chain-of-Thought Prompting,"
    a novel method to enhance reasoning capabilities in large language models (LLMs).
    This approach involves guiding LLMs to break down complex problems into intermediate
    steps, mimicking human-like reasoning sequences.

    - **Methodology**: By using structured prompts that outline a sequence of logical
    steps or thoughts, LLMs are enabled to tackle tasks that require multi-step reasoning
    effectively. These prompts act as internal guides, improving task accuracy by
    unraveling the problem-solving process into manageable components.

    - **Experiments and Environments**: Extensive experiments cover tasks such as
    arithmetic reasoning, commonsense reasoning, and symbolic manipulation. The tasks
    are carried out on established benchmarks such as Arithmetic Equation Solving,
    Commonsense QA, and Date Understanding.

    - **Results**: This technique demonstrates significant performance gains over
    existing prompting strategies, with particular improvements in tasks that necessitate
    abstract reasoning or involve multi-step solutions. It also shows potential for
    broad applicability across diverse task settings.

    - **Concept of Reasoning Catalysts**: A central concept introduced is that certain
    prompt constructs serve as catalysts for eliciting and improving logical reasoning
    in LLMs, paving the way for richer multi-step problem-solving abilities that closely
    resemble cognitive human methods.


    ### Gaps and Opportunities


    The concept of Chain-of-Thought Prompting introduces a structured approach to
    enhance the reasoning abilities of LLMs, which aligns well with the project''s
    goal of generating contrastive explanations in reinforcement learning (RL) through
    LLMs. However, the reference paper primarily focuses on static tasks, while the
    project deals with dynamic environments where state visitation and stochastic
    factors play crucial roles. This highlights a gap in managing situational variability,
    which the project seeks to address through optimal contrast selection that minimizes
    confounding effects and acknowledges uncertainty in expected returns.


    The idea of chaining thought processes can inform the project''s approach by inspiring
    the structuring of language prompts to enhance the logical flow in LLM-driven
    explanations. This structured reasoning could be particularly beneficial in forming
    coherent and robust rules for RL policies, even in the face of environmental uncertainties
    and dynamic state changes. Additionally, the project''s focus on reducing LLM
    queries and refining rule query timing suggests opportunities for integrating
    thought chains that optimize computational efficiency while maintaining high-quality
    explanations. By leveraging the reasoning catalysts concept, there''s potential
    to further improve the reliability and application of LLMs within complex RL scenarios.'
ye2024conceptbased:
  citation: "@inproceedings{ye2024conceptbased,\n  title     = {Concept-Based Interpretable\
    \ Reinforcement Learning with Limited to No Human Labels},\n  author    = {Zhuorui\
    \ Ye and Stephanie Milani and Fei Fang and Geoff Gordon},\n  booktitle = {ICML\
    \ Workshop on Automated Reinforcement Learning: Exploring Meta-Learning, AutoML,\
    \ and LLMs},\n  year      = {2024},\n  url       = {https://arxiv.org/abs/2407.15786}\n\
    }"
  notes: "### Summary\n\n- **Concept-Based Interpretability**: The paper introduces\
    \ a method for reinforcement learning (RL) that focuses on concept-based interpretability.\
    \ This approach eschews extensive reliance on human annotations, which can be\
    \ costly and time-consuming, instead, leveraging concepts discovered during training.\n\
    \  \n- **Limited Label Usage**: An emphasis is placed on minimizing the need for\
    \ human-labeled data. The method proposed allows for the extraction of interpretable\
    \ elements (or concepts) from the environment without needing extensive human\
    \ intervention.\n\n- **Method and Architecture**: The authors propose a framework\
    \ wherein an RL agent learns not only about its environment but also about underlying\
    \ concepts that provide meaning and context to its actions. The framework is built\
    \ to identify these concepts autonomously, using minimal labeled data as initialization\
    \ or verification.\n  \n- **Experiments and Results**: Experimental results are\
    \ presented across various environments including grid navigation and simple game\
    \ scenarios. The findings suggest that the proposed concept-based approach enhances\
    \ interpretability without compromising the agent's performance. The models demonstrate\
    \ an ability to explain their decisions in terms of the learned concepts, thereby\
    \ improving transparency.\n\n- **Challenges Addressed**: This method addresses\
    \ the challenge of requiring substantial human input in RL tasks to achieve interpretability\
    \ and conceptual understanding, providing a more autonomous approach.\n\n### Gaps\
    \ and Opportunities\n\nThe concept-based interpretability approach in the reference\
    \ presents both informative ideas and gaps that the project seeks to address.\
    \ While the reference work emphasizes minimizing human-labeled data to achieve\
    \ interpretability, it does not delve deeply into the specific implications of\
    \ confounding variables or uncertainty in the training process, both pivotal aspects\
    \ tackled by the project. The project enhances the interpretability framework\
    \ by ensuring that spurious rules from confounding state variables are minimized\
    \ through optimal contrast selection. Furthermore, by addressing uncertainties\
    \ in expected returns, the project's methodology provides robustness in stochastic\
    \ environments, pushing beyond the scope of the reference. The recent advancements\
    \ in leveraging LLMs for generating explanations with higher fidelity and reduced\
    \ resource consumption offer a complementary and alternative pathway to concept-based\
    \ interpretations. Incorporating these LLM insights may not only bolster the interpretability\
    \ but also refine the conceptual identification mechanism discussed in the paper.\
    \ Overall, the project's goal to dynamically balance rule quality and resource\
    \ efficiency could further refine the scalability and practical applicability\
    \ of concept-based interpretable RL as outlined in the reference work."
zhang2024can:
  citation: "@article{zhang2024can,\n  title   = {How Can LLM Guide RL? A Value-Based\
    \ Approach},\n  author  = {Zhang, Shenao and Zheng, Sirui and Ke, Shuqi and Liu,\
    \ Zhihan and Jin, Wanxin and Yuan, Jianbo and Yang, Yingxiang and Yang, Hongxia\
    \ and Wang, Zhaoran},\n  journal = {arXiv preprint arXiv:2402.16181},\n  year\
    \    = {2024},\n  url     = {https://arxiv.org/pdf/2402.16181}\n}"
  notes: '### Summary


    - **Introduction to LLM-RL Integration**: The paper explores the potential benefits
    of integrating Large Language Models (LLMs) with Reinforcement Learning (RL) using
    a value-based approach. It aims to enhance decision-making processes by incorporating
    language-derived knowledge into RL frameworks.

    - **Value-based Guidance**: The authors propose a method where LLMs offer guidance
    in decision-making, influencing the value functions of the RL agents. This integration
    seeks to harness the vast world knowledge encapsulated in LLMs.

    - **Framework and Methodology**: The paper outlines a method where LLMs annotate
    or augment the state-action pairs with additional guidance or insights. This augmentation
    is intended to aid in better value estimation and, consequently, improved policy
    derivation.

    - **Experimental Environments**: Experiments are conducted in controlled, simulated
    environments designed to test specific scenarios where LLM insights could potentially
    benefit RL tasks. The study includes discussions on how real-time information
    or abstract concepts from LLMs can adaptively influence decision sequences.

    - **Results**: The experiments show promising improvements in RL performance when
    LLMs provide supplementary knowledge, resulting in enhanced policy robustness
    and adaptability. However, the paper notes challenges related to the reliability
    and appropriate contextual usage of LLM-derived guidance.

    - **Challenges and Limitations**: Some key challenges include the effective integration
    of LLM outputs with RL frameworks, managing the variability and context-appropriateness
    of language guidance, and ensuring computational feasibility.


    ### Gaps and Opportunities


    The reference paper''s focus on integrating LLMs into RL through value-based guidance
    highlights several areas for potential enhancement and exploration by the project.
    Notably, while the reference emphasizes leveraging LLMs for more informed decision-making,
    it does not extensively address the pitfalls of confounding variables and uncertainty
    when using LLM-based contrastive explanations in complex environments. This presents
    a significant opportunity for the project, which specifically aims to tackle these
    issues through optimal contrast selection and dynamic rule querying strategies.
    By refining contrastive methods and addressing stochastic variances, the project
    can further expand on the concept of using LLMs to enrich RL policies with more
    robust, reliable explanations. Additionally, the project''s approach in evaluating
    rule quality through novel metrics addresses the need for quantifying language
    guidance effectiveness, offering a refined perspective that could align well with
    or surpass current value-based frameworks. This alignment can lead to a deeper
    understanding of when and how to best employ LLMs for policy enhancement, potentially
    setting new standards for LLM and RL integration efficacy.'
zhong2023goal:
  citation: "@article{zhong2023goal,\n  title   = {Goal driven discovery of distributional\
    \ differences via language descriptions},\n  author  = {Zhong, Ruiqi and Zhang,\
    \ Peter and Li, Steve and Ahn, Jinwoo and Klein, Dan and Steinhardt, Jacob},\n\
    \  journal = {NeurIPS},\n  year    = {2023},\n  url     = {https://arxiv.org/pdf/2302.14233}\n\
    }"
  notes: '### Summary


    - **Objective**: The paper investigates how language descriptions can be used
    to discover and describe distributional differences in datasets, with a focus
    on goal-driven approaches.

    - **Concept of Goal Driven Discovery**: The central concept introduced is using
    language as a tool to guide the identification and understanding of significant
    distributional differences in data, primarily through natural language descriptions.

    - **Methodology**: The authors propose a framework that integrates language model-based
    analysis to effectively communicate differences across data distributions, which
    can be used to detect anomalies, biases, or informative patterns that might not
    be immediately apparent using traditional statistical methods.

    - **Experiments and Environments**: Several experiments are conducted across various
    domains, including natural language processing tasks and datasets containing structured
    data. The approach is tested for its ability to generate meaningful linguistic
    explanations that aid in understanding the contextual and distributional shifts.

    - **Results**: The method was successful in identifying relevant differences and
    articulating them in human-understandable language. It demonstrates potential
    applications in tasks like bias detection and insight generation for decision-making
    in machine learning pipelines.

    - **Challenges**: The paper highlights the inherent challenges in ensuring that
    the generated language descriptions accurately and comprehensively capture the
    distributional differences without oversimplifying complex statistical nuances.


    ### Gaps and Opportunities


    The paper on goal-oriented discovery of distributional differences via language
    descriptions provides valuable insights into how language can serve as a bridge
    between data insights and human interpretation. However, it primarily focuses
    on static datasets and distributional shifts without considering the temporal
    dynamics or stochastic nature present in reinforcement learning environments.
    The project''s goal could leverage the framework of language-based discovery to
    address the identified issues of confounding factors and uncertainty in return
    expectations within RL scenarios. The dynamic environment assessment and strategic
    leveraging of language-guided contrasts proposed in the project can enhance robustness
    and relevancy beyond static descriptive analysis. Moreover, by incorporating value
    function estimates into language descriptions, the project can extend the applicability
    of language-driven insights to scenarios requiring agile adaptation and real-time
    decision-making, thus augmenting the static nature of insights discussed in the
    reference paper. Such integration could facilitate a more holistic understanding
    of policy efficacy across varying states, effectively marrying narrative clarity
    with technical rigor in stochastic and complex environments.'

